Learning Acrobatic Flight from Preferences

Preference-based reinforcement learning (PbRL) enables agents to learn control policies without requiring manually designed reward functions, making it well-suited for tasks where objectives are difficult to formalize or inherently subjective. Acrobatic flight poses a particularly challenging problem due to its complex dynamics, rapid movements, and the importance of precise execution. However, manually designed reward functions for such tasks often fail to capture the qualities that matter: we find that hand-crafted rewards agree with human judgment only 60.7% of the time, underscoring the need for preference-driven approaches. In this work, we propose Reward Ensemble under Confidence (REC), a probabilistic reward learning framework for PbRL that explicitly models per-timestep reward uncertainty through an ensemble of distributional reward models. By propagating uncertainty into the preference loss and leveraging disagreement for exploration, REC achieves 88.4% of shaped reward performance on acrobatic quadrotor control, compared to 55.2% with standard Preference PPO. We train policies in simulation and successfully transfer them zero-shot to the real world, demonstrating complex acrobatic maneuvers learned purely from preference feedback. We further validate REC on a continuous control benchmark, confirming its applicability beyond the domain of aerial robotics.

==> figures/ral_csvs/drone/drone_eval_reward_gt_baseline_.csv <==
x,mean,std
625000.0,25.76190267287103,19.21582525365564
1250000.0,46.265739597198255,2.4927906659865506
1875000.0,53.28955925206942,2.728445632656247
2500000.0,73.68395317383228,12.423910419136934
3125000.0,146.11753024370725,106.9580898045517
3750000.0,190.272025797289,110.53792065185553
4375000.0,276.8224128565244,108.56769298654991
5000000.0,339.0521231138069,158.69506990265606
5625000.0,367.226426110855,169.28063153273624
6250000.0,392.99032012516244,180.2993396048241
6875000.0,396.18047278587215,181.48743419315767
7500000.0,404.9961791675485,184.08535671548623
8125000.0,405.244657699736,180.70190486873983
8750000.0,412.0494894457357,186.68847795960926
9375000.0,414.63699804010844,188.23501082203575
10000000.0,414.33221290018446,185.80268445649412
10625000.0,418.89559370858314,187.3406678260673
11250000.0,424.65474385000016,188.5618013967847
11875000.0,429.2994236438697,190.22734577742605
12500000.0,428.2153082957152,190.5720957228279
13125000.0,426.640316782689,186.57307567831594
13750000.0,430.1350207521577,190.5229103608793
14375000.0,430.67140389050195,189.633071435818
15000000.0,428.3868757052237,190.38079379712718
15625000.0,429.2957865481456,187.94095647282595
16250000.0,430.67556993831005,188.7314885744744
16875000.0,431.8717157145893,188.8228243210188
17500000.0,431.5401127776641,189.63523510437716
18125000.0,431.6643204615404,189.3392087265568
18750000.0,430.29685581569976,189.37031769741927
19375000.0,432.36287790306716,190.79181336393057
20000000.0,394.78890125306634,242.96427159892053
20625000.0,411.1056593091059,215.62227488221157
21250000.0,427.0114531672828,183.27016824281074
21875000.0,426.46248739851063,184.75422028372492
22500000.0,427.71175428530637,183.93956184862387
23125000.0,428.76598706279714,185.1397734656895
23750000.0,408.7715942880333,211.6827029715359
24375000.0,422.15172372099636,180.2941132008765
25000000.0,417.95022959783495,181.22289662027202
25625000.0,418.68297588505294,182.15518807648235
26250000.0,421.85989740018795,181.10914144415483
26875000.0,425.9068221662963,182.19738559621072
27500000.0,421.49829869592685,180.70936957603934
28125000.0,423.6509822707291,181.05482735340863
28750000.0,383.9413409309731,234.79033917343426
29375000.0,415.9095106294346,181.89851356179926
30000000.0,381.3055164930788,240.1232101228126


==> figures/ral_csvs/drone/drone_eval_reward_pb_baseline_.csv <==
x,mean,std
450000.0,-25.897102698279113,24.0427051760674
1075000.0,7.2714632542419695,10.007965218227264
1700000.0,11.666136481365333,13.729009137495257
2325000.0,29.18792416970167,8.167885533345599
2950000.0,32.2279174131336,10.980279275555075
3575000.0,49.258904447448515,6.746736765944492
4200000.0,56.94351186860364,2.2953705066954684
4825000.0,100.15603375712675,68.33647618857482
5450000.0,181.13846374714726,99.85283083226912
6075000.0,98.82350198104086,34.094593835655616
6700000.0,237.40519859364895,84.02760881643525
7325000.0,290.4371930278582,74.73418749114009
7950000.0,351.8683514719656,82.86537099581481
8575000.0,361.9444407508641,82.50949068910478
9200000.0,378.80534931517354,79.76840946924108
9825000.0,382.4249535676992,80.77739247992635
10450000.0,303.20239370681986,135.3210437467356
11075000.0,311.23867210979955,146.16861955385977
11700000.0,283.6476412703692,180.925111919289
12325000.0,287.3503540894241,179.84301735322703
12950000.0,289.07995089862976,183.63326763274387
13575000.0,301.15636378559486,193.16263448079482
14200000.0,297.15689207864847,190.85224178396663
14825000.0,203.63141746687677,138.55733328509507
15450000.0,295.6842396212839,187.62678683345754
16075000.0,202.76614618000437,141.51377567420226
16700000.0,207.77691894139392,140.70903906895663
17325000.0,336.3237865138279,145.243235102014
17950000.0,200.89813099469123,132.24342102270384
18575000.0,194.76805502459334,122.84358667433207
19200000.0,195.09776271449542,130.5923063281101
19825000.0,194.24400065208116,130.56540124238506
20450000.0,194.8451163295832,134.2811328883461
21075000.0,189.02910018441472,124.88222819664982
21700000.0,70.04617332843239,86.3709235093979
22325000.0,183.8449643612189,123.8514617725175
22950000.0,74.96498457620332,82.4035719627677
23575000.0,187.09063300846879,130.76633162544212
24200000.0,180.97019769823046,122.37407859112359
24825000.0,178.67442391159588,115.24532496820184
25450000.0,184.99936684822845,120.77046275243939
26075000.0,121.45482518471961,37.744827874705585
26700000.0,189.0080333621854,124.48927978050187
27325000.0,175.32074622430744,105.85480862359294
27950000.0,175.3260479179896,106.45650330960572
28575000.0,283.5102824757551,189.42114493712225
29200000.0,193.5667704293122,131.83708283431966
29825000.0,286.206507956191,188.56537003213455


==> figures/ral_csvs/drone/drone_eval_reward_pb_prefppo_.csv <==
x,mean,std
450000.0,-30.64871337138146,71.33906855764974
1075000.0,-7.905947201416318,33.98516383625544
1700000.0,18.08125726348116,3.063346147446795
2325000.0,32.948905806182516,7.934339996392601
2950000.0,48.10183810470491,6.005463325841609
3575000.0,48.850914254106065,4.369959700707192
4200000.0,51.58949725610029,1.9147922210632504
4825000.0,59.47758819188812,10.536168058206787
5450000.0,65.08799055402662,16.62835216137808
6075000.0,70.22498079341052,24.37900413569487
6700000.0,72.20690882077928,29.791767226957507
7325000.0,73.2038839443854,32.05270470843036
7950000.0,125.05354293137039,112.09477844913162
8575000.0,145.73333634040546,146.66500529722796
9200000.0,145.6448822933897,150.01750120856423
9825000.0,148.9579301100941,152.4036199282161
10450000.0,151.6350745166038,153.74718494547332
11075000.0,146.71198734907838,148.28333818033326
11700000.0,154.7476227312819,161.06307123396792
12325000.0,158.73528965583168,166.00485312248455
12950000.0,158.7243253122769,165.50140559439177
13575000.0,156.20226099744326,159.58131321461258
14200000.0,158.64839193380035,168.58757710707758
14825000.0,172.14034843317086,163.2277390825603
15450000.0,186.80322062036848,169.43107599766765
16075000.0,174.21011950047387,165.8555760171899
16700000.0,176.094284207212,176.46447579563292
17325000.0,180.91314395199024,169.13640176720935
17950000.0,188.41768611148436,161.85708500179453
18575000.0,185.86446871033607,150.1069143074471
19200000.0,205.77262220502038,159.20077623761478
19825000.0,210.74309952327192,155.75833500095587
20450000.0,208.29444191165044,151.2430002757033
21075000.0,217.3065179072083,152.10102842940273
21700000.0,221.27395259885625,150.70764231564476
22325000.0,219.15807277695183,147.91108707048966
22950000.0,224.7190803479325,149.3353682541116
23575000.0,226.42806652519377,152.3223789584063
24200000.0,230.79410584755564,154.05349723271345
24825000.0,232.82344726947107,156.0930893721757
25450000.0,238.570686052159,155.49570102404437
26075000.0,236.2956646611755,152.36787713703416
26700000.0,233.5827687625003,152.45562891769836
27325000.0,238.8908829843095,157.52352609696388
27950000.0,230.13598423952237,147.64601563765433
28575000.0,223.36002016912911,142.88841621093133
29200000.0,224.3314641811041,144.25721313290418
29825000.0,227.311935813337,147.16742501266248


==> figures/ral_csvs/mujoco/train_reward_bpref_gt_.csv <==
x,mean,std
48000.0,78.95144455618647,6.4812020238526635
64000.0,78.95144455618647,6.4812020238526635
80000.0,82.65394291818963,3.287362861840502
96000.0,82.65394291818963,3.287362861840502
112000.0,84.01638787351352,7.080254623137057
128000.0,84.01638787351352,7.080254623137057
144000.0,102.75509701521993,8.331167277314213
160000.0,102.75509701521993,8.331167277314213
176000.0,129.9615804947188,13.116727990240575
192000.0,129.9615804947188,13.116727990240575
208000.0,168.79433190106394,15.339544247650135
224000.0,168.79433190106394,15.339544247650135
240000.0,218.65491463483795,6.867585421350514
256000.0,218.65491463483795,6.867585421350514
272000.0,270.69958843570333,14.153538970428976
288000.0,270.69958843570333,14.153538970428976
304000.0,318.8398509577367,12.510356365613736
320000.0,318.8398509577367,12.510356365613736
336000.0,354.61097261389233,29.43571256874517
352000.0,354.61097261389233,29.43571256874517
368000.0,395.7525069255756,81.06568846003324
384000.0,395.7525069255756,81.06568846003324
400000.0,432.4262023732003,83.41885332731808
416000.0,432.4262023732003,83.41885332731808
432000.0,481.7259769396703,67.38409580616435
448000.0,481.7259769396703,67.38409580616435
464000.0,528.8460929115382,24.348469316182573
480000.0,528.8460929115382,24.348469316182573
496000.0,574.2264147461626,16.416855549497498
512000.0,574.2264147461626,16.416855549497498
528000.0,613.6583178147065,12.0036195223607
544000.0,613.6583178147065,12.0036195223607
560000.0,644.1882914846768,11.220149205264384
576000.0,644.1882914846768,11.220149205264384
592000.0,656.5502463500502,31.052916904766274
608000.0,656.5502463500502,31.052916904766274
624000.0,672.7722658298279,14.83826343691778
640000.0,672.7722658298279,14.83826343691778
656000.0,683.668035964943,4.899131111438266
672000.0,683.668035964943,4.899131111438266
688000.0,709.6229073796643,31.19572397983516
704000.0,709.6229073796643,31.19572397983516
720000.0,724.9047181540259,32.60460645424077
736000.0,724.9047181540259,32.60460645424077
752000.0,740.299280935809,36.6564417142525
768000.0,740.299280935809,36.6564417142525
784000.0,753.2661912504524,28.66125136680118
800000.0,753.2661912504524,28.66125136680118
816000.0,746.3041334179939,33.854075081484126
832000.0,746.3041334179939,33.854075081484126
848000.0,746.3986632067084,7.406453214597778
864000.0,746.3986632067084,7.406453214597778
880000.0,747.3577518524613,10.482420663396928
896000.0,747.3577518524613,10.482420663396928
912000.0,778.1965361320263,11.993887889103819
928000.0,778.1965361320263,11.993887889103819
944000.0,781.3808192448647,23.061267254877333
960000.0,781.3808192448647,23.061267254877333
976000.0,806.783869005605,23.51060870402664
992000.0,806.783869005605,23.51060870402664
1008000.0,812.7272159592895,17.730726072202227
1024000.0,812.7272159592895,17.730726072202227
1040000.0,831.4478041795436,24.256281711286675
1056000.0,831.4478041795436,24.256281711286675
1072000.0,836.9271469500733,18.685606415941674
1088000.0,836.9271469500733,18.685606415941674
1104000.0,834.1607248227089,8.449805893439972
1120000.0,834.1607248227089,8.449805893439972
1136000.0,838.3146457306497,8.551951309691928
1152000.0,838.3146457306497,8.551951309691928
1168000.0,841.6447615818805,22.31909263347197
1184000.0,841.6447615818805,22.31909263347197
1200000.0,849.5478646998527,14.721812517319165
1216000.0,849.5478646998527,14.721812517319165
1232000.0,865.634868220548,25.554408983060227
1248000.0,865.634868220548,25.554408983060227
1264000.0,863.0291675549785,17.614584238858832
1280000.0,863.0291675549785,17.614584238858832
1296000.0,868.0905739590959,35.009885681044686
1312000.0,868.0905739590959,35.009885681044686
1328000.0,863.8804913565051,11.24319199641698
1344000.0,863.8804913565051,11.24319199641698
1360000.0,869.0824580743398,13.031322485960457
1376000.0,869.0824580743398,13.031322485960457
1392000.0,882.851762517184,42.8427216222318
1408000.0,882.851762517184,42.8427216222318
1424000.0,864.669656782587,23.73511441618605
1440000.0,864.669656782587,23.73511441618605
1456000.0,865.5629808124008,46.76091427854396
1472000.0,865.5629808124008,46.76091427854396
1488000.0,851.9929143593375,62.51309521186485
1504000.0,851.9929143593375,62.51309521186485
1520000.0,858.591763240924,25.971525715484244
1536000.0,858.591763240924,25.971525715484244
1552000.0,864.2214240560596,18.951072000626496
1568000.0,864.2214240560596,18.951072000626496
1584000.0,863.1707732346625,30.49045701765493
1600000.0,863.1707732346625,30.49045701765493
1616000.0,879.87079802951,39.50845502086401
1632000.0,879.87079802951,39.50845502086401
1648000.0,891.2947502158496,46.23767407718146
1664000.0,891.2947502158496,46.23767407718146
1680000.0,899.7075926211774,33.117914521606345
1696000.0,899.7075926211774,33.117914521606345
1712000.0,888.7363515625175,15.052675929498514
1728000.0,888.7363515625175,15.052675929498514
1744000.0,886.3833869842583,23.149525477878523
1760000.0,886.3833869842583,23.149525477878523
1776000.0,890.8204856906236,36.6402664950142
1792000.0,890.8204856906236,36.6402664950142
1808000.0,900.4209235876942,30.988924186398012
1824000.0,900.4209235876942,30.988924186398012
1840000.0,890.6002870695384,31.548080998627125
1856000.0,890.6002870695384,31.548080998627125
1872000.0,887.3207788840222,21.78562778784705
1888000.0,887.3207788840222,21.78562778784705
1904000.0,897.2298296515863,27.856209378859887
1920000.0,897.2298296515863,27.856209378859887
1936000.0,905.5304484653365,27.02650412410892
1952000.0,905.5304484653365,27.02650412410892
1968000.0,915.5572926098192,30.07765406355481
1984000.0,915.5572926098192,30.07765406355481
2000000.0,916.5767925483109,18.80270672992266
2016000.0,916.5767925483109,18.80270672992266
2032000.0,916.5328810858255,11.504119131903789
2048000.0,916.5328810858255,11.504119131903789
2064000.0,907.907818092334,28.18267721516887
2080000.0,907.907818092334,28.18267721516887
2096000.0,890.2115405246492,49.13061448874979
2112000.0,890.2115405246492,49.13061448874979
2128000.0,892.5073046875028,44.69774951662405
2144000.0,892.5073046875028,44.69774951662405
2160000.0,879.1985300021588,34.10076993733675
2176000.0,879.1985300021588,34.10076993733675
2192000.0,879.9744404676381,67.95531217837441
2208000.0,879.9744404676381,67.95531217837441
2224000.0,883.6673629197368,55.49556978684376
2240000.0,883.6673629197368,55.49556978684376
2256000.0,896.9893277891,22.103910979327942
2272000.0,896.9893277891,22.103910979327942
2288000.0,896.8801656512834,13.536189784039028
2304000.0,896.8801656512834,13.536189784039028
2320000.0,892.5088505507537,26.613401113666026
2336000.0,892.5088505507537,26.613401113666026
2352000.0,888.7359503972948,23.260419690578892
2368000.0,888.7359503972948,23.260419690578892
2384000.0,882.7253029805921,27.571907603406643
2400000.0,882.7253029805921,27.571907603406643
2416000.0,887.6752277176124,20.0363988098243
2432000.0,887.6752277176124,20.0363988098243
2448000.0,885.8314243795154,22.3567924237987
2464000.0,885.8314243795154,22.3567924237987
2480000.0,890.3726147623115,29.297613824282525
2496000.0,890.3726147623115,29.297613824282525
2512000.0,879.7319693760851,29.32838879342205
2528000.0,879.7319693760851,29.32838879342205
2544000.0,880.7158650008051,32.70929447540625
2560000.0,880.7158650008051,32.70929447540625
2576000.0,878.1823686964641,12.186891673032061
2592000.0,878.1823686964641,12.186891673032061
2608000.0,901.1667255610796,8.039936575709975
2624000.0,901.1667255610796,8.039936575709975
2640000.0,892.4855285052035,25.99432667717254
2656000.0,892.4855285052035,25.99432667717254
2672000.0,892.9171947661072,18.596005927467054
2688000.0,892.9171947661072,18.596005927467054
2704000.0,877.6151667522041,13.381774817373389
2720000.0,877.6151667522041,13.381774817373389
2736000.0,893.0104265545933,26.544622197572636
2752000.0,893.0104265545933,26.544622197572636
2768000.0,906.7692700997836,12.22624818787459
2784000.0,906.7692700997836,12.22624818787459
2800000.0,904.9171795051005,8.526376042150039
2816000.0,904.9171795051005,8.526376042150039
2832000.0,908.8393300942397,0.8954498871399338
2848000.0,908.8393300942397,0.8954498871399338
2864000.0,901.914096311035,5.286886735743997
2880000.0,901.914096311035,5.286886735743997
2896000.0,894.8249478180975,45.10898372055441
2912000.0,894.8249478180975,45.10898372055441
2928000.0,884.1448847317084,56.435314442643325
2944000.0,884.1448847317084,56.435314442643325
2960000.0,872.0399543684115,58.724245499953334
2976000.0,872.0399543684115,58.724245499953334
2992000.0,887.0090208986035,43.50573874992499
3008000.0,887.0090208986035,43.50573874992499
3024000.0,896.4326733808033,30.922440706397584
3040000.0,896.4326733808033,30.922440706397584
3056000.0,889.4269793069135,44.966114559860024
3072000.0,889.4269793069135,44.966114559860024
3088000.0,893.5645005913169,41.834039273642865
3104000.0,893.5645005913169,41.834039273642865
3120000.0,896.0732268015237,46.419953194297705
3136000.0,896.0732268015237,46.419953194297705
3152000.0,917.6077064909928,34.70508662582868
3168000.0,917.6077064909928,34.70508662582868
3184000.0,902.8785288474,29.20872188157172
3200000.0,902.8785288474,29.20872188157172
3216000.0,895.7172869006755,13.86961799974296
3232000.0,895.7172869006755,13.86961799974296
3248000.0,867.3664372606521,27.566108084288278
3264000.0,867.3664372606521,27.566108084288278
3280000.0,868.3178926392126,15.83219514172245
3296000.0,868.3178926392126,15.83219514172245
3312000.0,862.0707183632513,21.569415642827103
3328000.0,862.0707183632513,21.569415642827103
3344000.0,861.7631813660523,26.45815097965627
3360000.0,861.7631813660523,26.45815097965627
3376000.0,872.1523873627642,25.73913708188606
3392000.0,872.1523873627642,25.73913708188606
3408000.0,889.7943143330091,37.567555764413505
3424000.0,889.7943143330091,37.567555764413505
3440000.0,908.7971645596895,19.57830475288206
3456000.0,908.7971645596895,19.57830475288206
3472000.0,914.9003436166391,36.872763467555416
3488000.0,914.9003436166391,36.872763467555416
3504000.0,908.8602317333481,50.02765235854586
3520000.0,908.8602317333481,50.02765235854586
3536000.0,897.6830728091745,43.13750751427208
3552000.0,897.6830728091745,43.13750751427208
3568000.0,900.3295363770304,33.02071167203536
3584000.0,900.3295363770304,33.02071167203536
3600000.0,889.3170739607372,14.9875230472158
3616000.0,889.3170739607372,14.9875230472158
3632000.0,898.2193296245099,8.165732908469025
3648000.0,898.2193296245099,8.165732908469025
3664000.0,894.4482741452671,16.2840707821991
3680000.0,894.4482741452671,16.2840707821991
3696000.0,897.9735820936472,16.650071050110107
3712000.0,897.9735820936472,16.650071050110107
3728000.0,884.9993184322257,1.0496317070742958
3744000.0,884.9993184322257,1.0496317070742958
3760000.0,883.218648650008,21.35615040735157
3776000.0,883.218648650008,21.35615040735157
3792000.0,870.3373611077914,59.40613201170399
3808000.0,870.3373611077914,59.40613201170399
3824000.0,856.6042161287105,92.23547686310819
3840000.0,856.6042161287105,92.23547686310819
3856000.0,839.3339311368351,66.30878718113769
3872000.0,839.3339311368351,66.30878718113769
3888000.0,834.2347284410253,42.29236292841623
3904000.0,834.2347284410253,42.29236292841623
3920000.0,862.9265768457475,62.28485560935421
3936000.0,862.9265768457475,62.28485560935421
3952000.0,881.5516768830676,46.19591101521452
3968000.0,881.5516768830676,46.19591101521452
3984000.0,904.9895672962884,51.75544874577662
4000000.0,904.9895672962884,51.75544874577662


==> figures/ral_csvs/mujoco/train_reward_bpref_prefppo_.csv <==
x,mean,std
48000.0,86.3484451467138,13.45974221671337
64000.0,86.3484451467138,13.45974221671337
80000.0,92.58860142086303,7.948129544599105
96000.0,92.58860142086303,7.948129544599105
112000.0,106.40887766877499,6.592349690919153
128000.0,106.40887766877499,6.592349690919153
144000.0,119.87496458633838,16.215041651983366
160000.0,119.87496458633838,16.215041651983366
176000.0,138.71800856641724,15.37029357685165
192000.0,138.71800856641724,15.37029357685165
208000.0,163.66319055527308,7.328349830536265
224000.0,163.66319055527308,7.328349830536265
240000.0,203.9957930050989,10.494742918266759
256000.0,203.9957930050989,10.494742918266759
272000.0,263.83582685697064,10.40059585466183
288000.0,263.83582685697064,10.40059585466183
304000.0,306.7721088596774,36.88407487094699
320000.0,306.7721088596774,36.88407487094699
336000.0,332.66380563203796,27.631985204218054
352000.0,332.66380563203796,27.631985204218054
368000.0,358.5549550094517,15.449803970694234
384000.0,358.5549550094517,15.449803970694234
400000.0,393.28487422981306,38.91280464372119
416000.0,393.28487422981306,38.91280464372119
432000.0,430.33299188160817,31.13000516767098
448000.0,430.33299188160817,31.13000516767098
464000.0,446.8864093885843,19.127062471591575
480000.0,446.8864093885843,19.127062471591575
496000.0,450.9925566749107,29.70628884962945
512000.0,450.9925566749107,29.70628884962945
528000.0,471.9114800287298,19.198962271526955
544000.0,471.9114800287298,19.198962271526955
560000.0,502.38416704063775,34.81077062470807
576000.0,502.38416704063775,34.81077062470807
592000.0,544.5924827463376,10.173287677959145
608000.0,544.5924827463376,10.173287677959145
624000.0,558.8976031295641,21.492183086881813
640000.0,558.8976031295641,21.492183086881813
656000.0,578.8961355195946,9.79089656700124
672000.0,578.8961355195946,9.79089656700124
688000.0,590.6897817820762,15.430427168440229
704000.0,590.6897817820762,15.430427168440229
720000.0,611.9351446057192,39.12097013946193
736000.0,611.9351446057192,39.12097013946193
752000.0,616.4100357788938,20.150958965578432
768000.0,616.4100357788938,20.150958965578432
784000.0,616.0939157418776,25.958669806680593
800000.0,616.0939157418776,25.958669806680593
816000.0,606.5279629103887,40.852696807968755
832000.0,606.5279629103887,40.852696807968755
848000.0,609.6772335100912,59.701423819761345
864000.0,609.6772335100912,59.701423819761345
880000.0,616.6944856213216,57.0826541946695
896000.0,616.6944856213216,57.0826541946695
912000.0,640.6837647407323,41.98115029521697
928000.0,640.6837647407323,41.98115029521697
944000.0,653.2877667794859,9.420314981128294
960000.0,653.2877667794859,9.420314981128294
976000.0,661.9969024991043,13.155599935956769
992000.0,661.9969024991043,13.155599935956769
1008000.0,651.4119795474204,11.872138238363016
1024000.0,651.4119795474204,11.872138238363016
1040000.0,661.7345416110267,24.327881261050273
1056000.0,661.7345416110267,24.327881261050273
1072000.0,654.9838025484258,39.76305802261073
1088000.0,654.9838025484258,39.76305802261073
1104000.0,658.6449760120271,40.14097311907869
1120000.0,658.6449760120271,40.14097311907869
1136000.0,641.9640759635989,37.15517906793281
1152000.0,641.9640759635989,37.15517906793281
1168000.0,659.9515862438902,13.024656280777359
1184000.0,659.9515862438902,13.024656280777359
1200000.0,665.8985194080228,13.543263107507151
1216000.0,665.8985194080228,13.543263107507151
1232000.0,678.7533362614244,20.499629112860582
1248000.0,678.7533362614244,20.499629112860582
1264000.0,661.8496520518071,27.10270597755527
1280000.0,661.8496520518071,27.10270597755527
1296000.0,658.0907615529101,9.436885275370079
1312000.0,658.0907615529101,9.436885275370079
1328000.0,650.2964032396884,12.268321928497727
1344000.0,650.2964032396884,12.268321928497727
1360000.0,655.6029458029025,8.216302583889657
1376000.0,655.6029458029025,8.216302583889657
1392000.0,644.8236465433796,18.596099735952176
1408000.0,644.8236465433796,18.596099735952176
1424000.0,647.5991631278634,20.117158806893396
1440000.0,647.5991631278634,20.117158806893396
1456000.0,654.1304752811169,18.250019748070944
1472000.0,654.1304752811169,18.250019748070944
1488000.0,664.57837149027,31.520565517993983
1504000.0,664.57837149027,31.520565517993983
1520000.0,668.050523726326,36.32942731720159
1536000.0,668.050523726326,36.32942731720159
1552000.0,666.2091743081565,31.849986591679823
1568000.0,666.2091743081565,31.849986591679823
1584000.0,661.592612666258,30.65208553090546
1600000.0,661.592612666258,30.65208553090546
1616000.0,667.2114658461952,28.537558193326593
1632000.0,667.2114658461952,28.537558193326593
1648000.0,677.923554142914,25.75152491836527
1664000.0,677.923554142914,25.75152491836527
1680000.0,673.1636129297199,20.665892324289537
1696000.0,673.1636129297199,20.665892324289537
1712000.0,662.4233819420773,4.442789597322393
1728000.0,662.4233819420773,4.442789597322393
1744000.0,654.6859766965148,15.408262792870898
1760000.0,654.6859766965148,15.408262792870898
1776000.0,669.3886653416806,24.72979652277889
1792000.0,669.3886653416806,24.72979652277889
1808000.0,670.224516769586,7.785991294278274
1824000.0,670.224516769586,7.785991294278274
1840000.0,664.5160092368696,13.850798298984088
1856000.0,664.5160092368696,13.850798298984088
1872000.0,658.8942184709167,15.442292558208338
1888000.0,658.8942184709167,15.442292558208338
1904000.0,673.7001600268547,12.20293423235157
1920000.0,673.7001600268547,12.20293423235157
1936000.0,677.5023729693416,15.135804320119107
1952000.0,677.5023729693416,15.135804320119107
1968000.0,679.1825665961496,15.17248729080717
1984000.0,679.1825665961496,15.17248729080717
2000000.0,678.3300673572927,14.468715529336928
2016000.0,678.3300673572927,14.468715529336928
2032000.0,676.6579746761065,7.1746298778366135
2048000.0,676.6579746761065,7.1746298778366135
2064000.0,678.9537706681639,17.53270244365788
2080000.0,678.9537706681639,17.53270244365788
2096000.0,678.4408025851684,36.91407348231797
2112000.0,678.4408025851684,36.91407348231797
2128000.0,685.3676075672106,29.36580330879827
2144000.0,685.3676075672106,29.36580330879827
2160000.0,675.0127531232491,30.38973436963689
2176000.0,675.0127531232491,30.38973436963689
2192000.0,674.4175710539703,26.460622689599976
2208000.0,674.4175710539703,26.460622689599976
2224000.0,671.9424894871997,18.736835421664022
2240000.0,671.9424894871997,18.736835421664022
2256000.0,674.4965849591896,12.411000387971516
2272000.0,674.4965849591896,12.411000387971516
2288000.0,677.9593637735874,23.298655145256525
2304000.0,677.9593637735874,23.298655145256525
2320000.0,678.9966882993727,6.364089445260303
2336000.0,678.9966882993727,6.364089445260303
2352000.0,693.4732643763696,13.152702614416368
2368000.0,693.4732643763696,13.152702614416368
2384000.0,679.8617707166854,20.86630547036194
2400000.0,679.8617707166854,20.86630547036194
2416000.0,672.4041672471757,3.8683052411242786
2432000.0,672.4041672471757,3.8683052411242786
2448000.0,651.8854944663125,18.545354203521622
2464000.0,651.8854944663125,18.545354203521622
2480000.0,652.192857738222,19.006711602321264
2496000.0,652.192857738222,19.006711602321264
2512000.0,650.4376849802635,4.680270721809586
2528000.0,650.4376849802635,4.680270721809586
2544000.0,662.334895193008,4.459193553268532
2560000.0,662.334895193008,4.459193553268532
2576000.0,670.866490886985,9.126270804551393
2592000.0,670.866490886985,9.126270804551393
2608000.0,678.7882805671364,9.71040381572593
2624000.0,678.7882805671364,9.71040381572593
2640000.0,678.2620344602242,2.2449061644813373
2656000.0,678.2620344602242,2.2449061644813373
2672000.0,676.4801242108241,3.630237562598647
2688000.0,676.4801242108241,3.630237562598647
2704000.0,687.5432212383852,1.3827216869616419
2720000.0,687.5432212383852,1.3827216869616419
2736000.0,689.8507373587955,11.147854014467828
2752000.0,689.8507373587955,11.147854014467828
2768000.0,690.2881076630161,15.075855658810092
2784000.0,690.2881076630161,15.075855658810092
2800000.0,693.2637446969283,11.812601270555003
2816000.0,693.2637446969283,11.812601270555003
2832000.0,696.4965344172301,8.29055055914234
2848000.0,696.4965344172301,8.29055055914234
2864000.0,698.3246722950571,10.368954627559644
2880000.0,698.3246722950571,10.368954627559644
2896000.0,689.108987805093,22.42728362077539
2912000.0,689.108987805093,22.42728362077539
2928000.0,687.0441471217431,31.19287496768662
2944000.0,687.0441471217431,31.19287496768662
2960000.0,681.2241448695348,26.470012746569218
2976000.0,681.2241448695348,26.470012746569218
2992000.0,688.8648001188091,13.496137434232988
3008000.0,688.8648001188091,13.496137434232988
3024000.0,689.7674190028996,13.791905030267637
3040000.0,689.7674190028996,13.791905030267637
3056000.0,699.1793552604337,8.971064202936208
3072000.0,699.1793552604337,8.971064202936208
3088000.0,697.0001583492385,11.021654635691315
3104000.0,697.0001583492385,11.021654635691315
3120000.0,693.1872071095377,7.443260377407518
3136000.0,693.1872071095377,7.443260377407518
3152000.0,620.1344031293706,116.11587881410273
3168000.0,620.1344031293706,116.11587881410273
3184000.0,617.8925907775239,134.67292098766256
3200000.0,617.8925907775239,134.67292098766256
3216000.0,629.026951700528,131.08534068750382
3232000.0,629.026951700528,131.08534068750382
3248000.0,684.9659324559808,21.879203568549
3264000.0,684.9659324559808,21.879203568549
3280000.0,694.213880428527,23.817111761042558
3296000.0,694.213880428527,23.817111761042558
3312000.0,690.5327792783868,20.705156900091428
3328000.0,690.5327792783868,20.705156900091428
3344000.0,679.6811013700147,6.734485903227097
3360000.0,679.6811013700147,6.734485903227097
3376000.0,665.9590037550889,23.880555459100325
3392000.0,665.9590037550889,23.880555459100325
3408000.0,660.0030357908846,29.76446962512354
3424000.0,660.0030357908846,29.76446962512354
3440000.0,606.9836008137675,149.174374518664
3456000.0,606.9836008137675,149.174374518664
3472000.0,621.0364338534501,123.42350258752226
3488000.0,621.0364338534501,123.42350258752226
3504000.0,623.6685682333009,119.09295285854824
3520000.0,623.6685682333009,119.09295285854824
3536000.0,668.1549952346813,25.73765304256306
3552000.0,668.1549952346813,25.73765304256306
3568000.0,668.8444064429115,21.786612152771323
3584000.0,668.8444064429115,21.786612152771323
3600000.0,660.074672094945,6.50410515965234
3616000.0,660.074672094945,6.50410515965234
3632000.0,674.8036455833434,19.86261533762341
3648000.0,674.8036455833434,19.86261533762341
3664000.0,679.6131049590858,7.510270205863147
3680000.0,679.6131049590858,7.510270205863147
3696000.0,685.5987162104007,15.382797330960729
3712000.0,685.5987162104007,15.382797330960729
3728000.0,674.3155882014798,17.55261362630624
3744000.0,674.3155882014798,17.55261362630624
3760000.0,676.6684103307456,24.137213209044802
3776000.0,676.6684103307456,24.137213209044802
3792000.0,682.8234970667777,14.894840248043039
3808000.0,682.8234970667777,14.894840248043039
3824000.0,693.9925579295328,14.937573192222816
3840000.0,693.9925579295328,14.937573192222816
3856000.0,671.8120375413627,17.93676424673326
3872000.0,671.8120375413627,17.93676424673326
3888000.0,656.8530786336875,19.071467942396854
3904000.0,656.8530786336875,19.071467942396854
3920000.0,654.0545430236225,18.02577324861397
3936000.0,654.0545430236225,18.02577324861397
3952000.0,629.287214142893,73.81446625901164
3968000.0,629.287214142893,73.81446625901164
3984000.0,580.3177428602817,192.41127687753766
4000000.0,580.3177428602817,192.41127687753766


==> figures/ral_csvs/mujoco/train_reward_bpref_prefppo_probLoss_.csv <==
x,mean,std
48000.0,86.3484451467138,13.45974221671337
64000.0,86.3484451467138,13.45974221671337
80000.0,86.2197460741939,9.379684017279361
96000.0,86.2197460741939,9.379684017279361
112000.0,93.4110018886774,23.218311636929947
128000.0,93.4110018886774,23.218311636929947
144000.0,104.13766525146723,18.11008429812015
160000.0,104.13766525146723,18.11008429812015
176000.0,138.25102011907572,22.76073843949692
192000.0,138.25102011907572,22.76073843949692
208000.0,169.48826877953982,6.5123566326360045
224000.0,169.48826877953982,6.5123566326360045
240000.0,225.25874802677205,4.045526961156921
256000.0,225.25874802677205,4.045526961156921
272000.0,246.70762298472232,22.883231834261178
288000.0,246.70762298472232,22.883231834261178
304000.0,295.00632428976814,34.26866155323649
320000.0,295.00632428976814,34.26866155323649
336000.0,323.07247490712894,22.500069108098288
352000.0,323.07247490712894,22.500069108098288
368000.0,362.8891591326235,33.38780200692994
384000.0,362.8891591326235,33.38780200692994
400000.0,386.71109143517873,21.89464533756708
416000.0,386.71109143517873,21.89464533756708
432000.0,408.29408384612753,31.53643179165637
448000.0,408.29408384612753,31.53643179165637
464000.0,433.84763395808255,9.75160256484478
480000.0,433.84763395808255,9.75160256484478
496000.0,452.497791073577,39.53571657036366
512000.0,452.497791073577,39.53571657036366
528000.0,481.72865481428585,37.46440466507721
544000.0,481.72865481428585,37.46440466507721
560000.0,506.1881143898261,47.43132495974898
576000.0,506.1881143898261,47.43132495974898
592000.0,534.4373742905373,37.54800835877688
608000.0,534.4373742905373,37.54800835877688
624000.0,556.1003189324086,52.64594614697413
640000.0,556.1003189324086,52.64594614697413
656000.0,570.868980146265,56.61026179813154
672000.0,570.868980146265,56.61026179813154
688000.0,581.6489114159142,51.161533893282446
704000.0,581.6489114159142,51.161533893282446
720000.0,587.6984301817671,37.22850626904257
736000.0,587.6984301817671,37.22850626904257
752000.0,605.8379839753957,18.438512415530365
768000.0,605.8379839753957,18.438512415530365
784000.0,609.4322478161262,27.787796222522744
800000.0,609.4322478161262,27.787796222522744
816000.0,610.9403907428222,44.63680855822513
832000.0,610.9403907428222,44.63680855822513
848000.0,612.362700885142,53.753052926324585
864000.0,612.362700885142,53.753052926324585
880000.0,625.6159721061084,51.180116554572656
896000.0,625.6159721061084,51.180116554572656
912000.0,644.7664725102172,28.228299032699248
928000.0,644.7664725102172,28.228299032699248
944000.0,642.7204467042603,17.098771179121755
960000.0,642.7204467042603,17.098771179121755
976000.0,629.5523135797997,18.4699552942543
992000.0,629.5523135797997,18.4699552942543
1008000.0,617.0210098132573,11.154069053201958
1024000.0,617.0210098132573,11.154069053201958
1040000.0,623.3347479782418,17.851376204127853
1056000.0,623.3347479782418,17.851376204127853
1072000.0,637.3164183228934,18.57571306499453
1088000.0,637.3164183228934,18.57571306499453
1104000.0,655.4642067087962,24.943184221244074
1120000.0,655.4642067087962,24.943184221244074
1136000.0,642.4104776246837,52.729716296163964
1152000.0,642.4104776246837,52.729716296163964
1168000.0,649.6113623476778,49.40423526231837
1184000.0,649.6113623476778,49.40423526231837
1200000.0,642.0334768756808,26.367743373334907
1216000.0,642.0334768756808,26.367743373334907
1232000.0,662.300617243195,17.796481210549906
1248000.0,662.300617243195,17.796481210549906
1264000.0,669.3229479784314,29.655053408056098
1280000.0,669.3229479784314,29.655053408056098
1296000.0,673.6304799000887,46.39901138527166
1312000.0,673.6304799000887,46.39901138527166
1328000.0,702.2701503506491,60.21280569714084
1344000.0,702.2701503506491,60.21280569714084
1360000.0,692.8273250407975,36.28916965892163
1376000.0,692.8273250407975,36.28916965892163
1392000.0,699.9404914566506,35.434187307841285
1408000.0,699.9404914566506,35.434187307841285
1424000.0,667.7559569281769,18.85314054070696
1440000.0,667.7559569281769,18.85314054070696
1456000.0,663.7880520210332,31.765003946384525
1472000.0,663.7880520210332,31.765003946384525
1488000.0,673.1844754191991,20.86385367629837
1504000.0,673.1844754191991,20.86385367629837
1520000.0,699.2092265358154,21.398966813036605
1536000.0,699.2092265358154,21.398966813036605
1552000.0,712.5263167274649,28.023839049050405
1568000.0,712.5263167274649,28.023839049050405
1584000.0,697.9751979042309,44.4324541132861
1600000.0,697.9751979042309,44.4324541132861
1616000.0,694.5723463937852,36.63109975520536
1632000.0,694.5723463937852,36.63109975520536
1648000.0,698.1658639209018,47.89857377104553
1664000.0,698.1658639209018,47.89857377104553
1680000.0,716.4899157570268,24.825955445800076
1696000.0,716.4899157570268,24.825955445800076
1712000.0,709.4765896124054,37.75092778434537
1728000.0,709.4765896124054,37.75092778434537
1744000.0,709.2277345426495,30.562370472638
1760000.0,709.2277345426495,30.562370472638
1776000.0,708.9505725515082,27.196887900639414
1792000.0,708.9505725515082,27.196887900639414
1808000.0,716.6400075557841,27.702554756710683
1824000.0,716.6400075557841,27.702554756710683
1840000.0,712.1329165967232,34.981241300574354
1856000.0,712.1329165967232,34.981241300574354
1872000.0,682.3421949632483,30.687668963181903
1888000.0,682.3421949632483,30.687668963181903
1904000.0,685.713582376305,32.27617690809125
1920000.0,685.713582376305,32.27617690809125
1936000.0,690.4114095880235,55.65484929942769
1952000.0,690.4114095880235,55.65484929942769
1968000.0,711.0175682414978,83.36178885814721
1984000.0,711.0175682414978,83.36178885814721
2000000.0,715.7333153542646,68.4364106011718
2016000.0,715.7333153542646,68.4364106011718
2032000.0,701.6007740088444,37.244320708125855
2048000.0,701.6007740088444,37.244320708125855
2064000.0,698.815543389068,52.18232300278799
2080000.0,698.815543389068,52.18232300278799
2096000.0,684.2150008583568,48.00356541638521
2112000.0,684.2150008583568,48.00356541638521
2128000.0,697.3635674027187,64.13214153200309
2144000.0,697.3635674027187,64.13214153200309
2160000.0,696.9356330171195,57.68521037960069
2176000.0,696.9356330171195,57.68521037960069
2192000.0,707.7367946194742,38.68840401378753
2208000.0,707.7367946194742,38.68840401378753
2224000.0,709.0943321860397,54.19259446363963
2240000.0,709.0943321860397,54.19259446363963
2256000.0,722.4112441238922,52.534622339147134
2272000.0,722.4112441238922,52.534622339147134
2288000.0,730.8281873392285,53.11102246736343
2304000.0,730.8281873392285,53.11102246736343
2320000.0,713.1968553456217,69.2413435303054
2336000.0,713.1968553456217,69.2413435303054
2352000.0,720.3708593780844,67.8499055770736
2368000.0,720.3708593780844,67.8499055770736
2384000.0,713.1898031433965,50.89393962474893
2400000.0,713.1898031433965,50.89393962474893
2416000.0,721.1320287796079,7.059166575496672
2432000.0,721.1320287796079,7.059166575496672
2448000.0,714.1483448645253,25.75727138260106
2464000.0,714.1483448645253,25.75727138260106
2480000.0,698.8993724256833,36.11597925833599
2496000.0,698.8993724256833,36.11597925833599
2512000.0,703.186087388277,58.14488853619907
2528000.0,703.186087388277,58.14488853619907
2544000.0,706.7392642961044,40.98063427970801
2560000.0,706.7392642961044,40.98063427970801
2576000.0,694.3129707726862,50.64476231810686
2592000.0,694.3129707726862,50.64476231810686
2608000.0,681.2542565493831,23.89842344688198
2624000.0,681.2542565493831,23.89842344688198
2640000.0,671.8835523952549,33.73905700175187
2656000.0,671.8835523952549,33.73905700175187
2672000.0,698.58829376241,64.11193647565119
2688000.0,698.58829376241,64.11193647565119
2704000.0,720.845014910563,7.312635042859782
2720000.0,720.845014910563,7.312635042859782
2736000.0,734.4667967997676,22.906567754831244
2752000.0,734.4667967997676,22.906567754831244
2768000.0,723.1831926642911,13.980026924682841
2784000.0,723.1831926642911,13.980026924682841
2800000.0,719.8001281932811,19.632750783162294
2816000.0,719.8001281932811,19.632750783162294
2832000.0,710.8307862984225,14.732963505032686
2848000.0,710.8307862984225,14.732963505032686
2864000.0,721.7635555885066,12.840899153566477
2880000.0,721.7635555885066,12.840899153566477
2896000.0,710.666737968394,22.700916706913127
2912000.0,710.666737968394,22.700916706913127
2928000.0,726.8314444004723,31.69017993180165
2944000.0,726.8314444004723,31.69017993180165
2960000.0,722.159581614441,50.60647133285332
2976000.0,722.159581614441,50.60647133285332
2992000.0,749.2035569761168,42.86276139292825
3008000.0,749.2035569761168,42.86276139292825
3024000.0,740.8175545118637,38.27812986102425
3040000.0,740.8175545118637,38.27812986102425
3056000.0,738.8577194319288,5.535034582713958
3072000.0,738.8577194319288,5.535034582713958
3088000.0,723.8332149143216,4.9141191851091595
3104000.0,723.8332149143216,4.9141191851091595
3120000.0,727.760859311111,25.62252163661349
3136000.0,727.760859311111,25.62252163661349
3152000.0,751.0492386142818,25.187703277837535
3168000.0,751.0492386142818,25.187703277837535
3184000.0,748.5969603268919,32.16216689249014
3200000.0,748.5969603268919,32.16216689249014
3216000.0,745.305931344933,15.242913682600774
3232000.0,745.305931344933,15.242913682600774
3248000.0,730.011798664596,19.226889486912338
3264000.0,730.011798664596,19.226889486912338
3280000.0,724.1682462741707,20.508051727871266
3296000.0,724.1682462741707,20.508051727871266
3312000.0,730.6807729572091,6.845315955189535
3328000.0,730.6807729572091,6.845315955189535
3344000.0,720.0834366896853,23.568881671792433
3360000.0,720.0834366896853,23.568881671792433
3376000.0,714.6935413796976,35.80624174455168
3392000.0,714.6935413796976,35.80624174455168
3408000.0,727.3221953904355,52.985258980140856
3424000.0,727.3221953904355,52.985258980140856
3440000.0,751.6509067514052,21.761941214595293
3456000.0,751.6509067514052,21.761941214595293
3472000.0,765.2558222765728,14.257467278493612
3488000.0,765.2558222765728,14.257467278493612
3504000.0,752.4264651201511,21.35268120865481
3520000.0,752.4264651201511,21.35268120865481
3536000.0,730.4090895268046,27.192363467235445
3552000.0,730.4090895268046,27.192363467235445
3568000.0,735.4142247543964,11.994321418661942
3584000.0,735.4142247543964,11.994321418661942
3600000.0,737.5668372815907,19.584752236351527
3616000.0,737.5668372815907,19.584752236351527
3632000.0,731.7270390311068,26.690104902823705
3648000.0,731.7270390311068,26.690104902823705
3664000.0,725.0962396171643,30.4000631258593
3680000.0,725.0962396171643,30.4000631258593
3696000.0,712.8547129137905,9.75076593043517
3712000.0,712.8547129137905,9.75076593043517
3728000.0,712.646767121153,16.39340381816385
3744000.0,712.646767121153,16.39340381816385
3760000.0,705.2810922194948,37.736041621220124
3776000.0,705.2810922194948,37.736041621220124
3792000.0,696.8800065240448,50.73651386017943
3808000.0,696.8800065240448,50.73651386017943
3824000.0,701.6434143821671,42.73878195936611
3840000.0,701.6434143821671,42.73878195936611
3856000.0,722.669164198073,33.06915902968442
3872000.0,722.669164198073,33.06915902968442
3888000.0,732.8951514920351,15.532965024745879
3904000.0,732.8951514920351,15.532965024745879
3920000.0,726.5219337976599,46.67906066439805
3936000.0,726.5219337976599,46.67906066439805
3952000.0,712.5526972370398,67.87089742893752
3968000.0,712.5526972370398,67.87089742893752
3984000.0,727.884242203344,60.25877018557961
4000000.0,727.884242203344,60.25877018557961


==> figures/ral_csvs/mujoco/train_reward_bpref_prefppo_probLoss_gaussExp_.csv <==
x,mean,std
48000.0,86.3484451467138,13.45974221671337
64000.0,86.3484451467138,13.45974221671337
80000.0,87.75138953438027,10.937671986792653
96000.0,87.75138953438027,10.937671986792653
112000.0,99.82919088682233,13.61179025860764
128000.0,99.82919088682233,13.61179025860764
144000.0,109.90565430174622,21.520198676679296
160000.0,109.90565430174622,21.520198676679296
176000.0,127.82734442944614,26.0963783838101
192000.0,127.82734442944614,26.0963783838101
208000.0,143.67039276446192,34.42673440320697
224000.0,143.67039276446192,34.42673440320697
240000.0,185.60478627447674,51.48627694093958
256000.0,185.60478627447674,51.48627694093958
272000.0,222.08305420276642,37.61987958047281
288000.0,222.08305420276642,37.61987958047281
304000.0,281.3193257833564,49.991780726111685
320000.0,281.3193257833564,49.991780726111685
336000.0,336.44845267200225,30.82042916359884
352000.0,336.44845267200225,30.82042916359884
368000.0,401.64708461239803,25.327893127831455
384000.0,401.64708461239803,25.327893127831455
400000.0,445.82007947963456,6.140644958021479
416000.0,445.82007947963456,6.140644958021479
432000.0,481.6652228562575,20.40084461489119
448000.0,481.6652228562575,20.40084461489119
464000.0,507.2813888478588,47.101606929825294
480000.0,507.2813888478588,47.101606929825294
496000.0,533.0672431216977,55.806566618122424
512000.0,533.0672431216977,55.806566618122424
528000.0,563.656415162535,54.604313337297
544000.0,563.656415162535,54.604313337297
560000.0,588.6233529674836,24.79051845213136
576000.0,588.6233529674836,24.79051845213136
592000.0,614.2160601915299,1.500779612209502
608000.0,614.2160601915299,1.500779612209502
624000.0,609.7201784250183,33.6846911885547
640000.0,609.7201784250183,33.6846911885547
656000.0,620.2117668026568,39.504644116158524
672000.0,620.2117668026568,39.504644116158524
688000.0,637.1753312600746,38.42369657200572
704000.0,637.1753312600746,38.42369657200572
720000.0,657.4376880431456,30.872758707578388
736000.0,657.4376880431456,30.872758707578388
752000.0,679.0910634299267,15.211993883441238
768000.0,679.0910634299267,15.211993883441238
784000.0,676.6081942785069,30.420524416333254
800000.0,676.6081942785069,30.420524416333254
816000.0,664.2613087224335,25.64533531639845
832000.0,664.2613087224335,25.64533531639845
848000.0,662.6555565938435,42.36322734910638
864000.0,662.6555565938435,42.36322734910638
880000.0,672.5406770654181,44.87004448205413
896000.0,672.5406770654181,44.87004448205413
912000.0,688.4578346022222,58.35095371528074
928000.0,688.4578346022222,58.35095371528074
944000.0,688.981134889419,55.199262971446856
960000.0,688.981134889419,55.199262971446856
976000.0,680.1944288122454,45.67768217207839
992000.0,680.1944288122454,45.67768217207839
1008000.0,672.5776384233961,61.66203410143862
1024000.0,672.5776384233961,61.66203410143862
1040000.0,663.4842860982453,54.0567682613891
1056000.0,663.4842860982453,54.0567682613891
1072000.0,679.571990006261,65.47917333940096
1088000.0,679.571990006261,65.47917333940096
1104000.0,704.5627018876376,59.52837119556845
1120000.0,704.5627018876376,59.52837119556845
1136000.0,714.9419166603953,65.71953936810361
1152000.0,714.9419166603953,65.71953936810361
1168000.0,716.4996504670108,57.453305210041464
1184000.0,716.4996504670108,57.453305210041464
1200000.0,706.7470950997725,62.61794378709847
1216000.0,706.7470950997725,62.61794378709847
1232000.0,705.0922668079262,64.87342113095848
1248000.0,705.0922668079262,64.87342113095848
1264000.0,703.144562765012,65.03397570887752
1280000.0,703.144562765012,65.03397570887752
1296000.0,701.054433491761,59.59430631103211
1312000.0,701.054433491761,59.59430631103211
1328000.0,707.9736407935176,72.6308302201663
1344000.0,707.9736407935176,72.6308302201663
1360000.0,707.3634892163113,86.98112764364272
1376000.0,707.3634892163113,86.98112764364272
1392000.0,698.8216831710906,100.93800131013778
1408000.0,698.8216831710906,100.93800131013778
1424000.0,705.4907485422644,82.73928195928255
1440000.0,705.4907485422644,82.73928195928255
1456000.0,715.8924207798818,77.52408144626224
1472000.0,715.8924207798818,77.52408144626224
1488000.0,732.9302036814737,60.8762324126007
1504000.0,732.9302036814737,60.8762324126007
1520000.0,726.8553231775765,55.002078518087174
1536000.0,726.8553231775765,55.002078518087174
1552000.0,716.1390754090822,54.16141153661214
1568000.0,716.1390754090822,54.16141153661214
1584000.0,714.7484309134752,52.670877203779895
1600000.0,714.7484309134752,52.670877203779895
1616000.0,722.2373431178161,60.970296606951095
1632000.0,722.2373431178161,60.970296606951095
1648000.0,733.0013656270671,76.29344595948271
1664000.0,733.0013656270671,76.29344595948271
1680000.0,705.3674545951394,122.54736756977897
1696000.0,705.3674545951394,122.54736756977897
1712000.0,714.6824614669898,107.16537133567834
1728000.0,714.6824614669898,107.16537133567834
1744000.0,707.399357414491,98.82885161045785
1760000.0,707.399357414491,98.82885161045785
1776000.0,738.8113363016486,58.47211344381757
1792000.0,738.8113363016486,58.47211344381757
1808000.0,733.89639186449,69.7979642717371
1824000.0,733.89639186449,69.7979642717371
1840000.0,734.0581256304914,79.80479750001875
1856000.0,734.0581256304914,79.80479750001875
1872000.0,717.5590716838984,84.53470572659381
1888000.0,717.5590716838984,84.53470572659381
1904000.0,711.8864296709986,100.53123299797045
1920000.0,711.8864296709986,100.53123299797045
1936000.0,723.2945605655732,118.96771070320017
1952000.0,723.2945605655732,118.96771070320017
1968000.0,706.2732151365799,175.44149954262213
1984000.0,706.2732151365799,175.44149954262213
2000000.0,717.3487195560682,150.01366580279975
2016000.0,717.3487195560682,150.01366580279975
2032000.0,698.3964761333986,176.83648178934823
2048000.0,698.3964761333986,176.83648178934823
2064000.0,711.5513875003047,94.03674526744712
2080000.0,711.5513875003047,94.03674526744712
2096000.0,726.4660859341702,93.55744654031355
2112000.0,726.4660859341702,93.55744654031355
2128000.0,735.6398317097852,60.966803409480825
2144000.0,735.6398317097852,60.966803409480825
2160000.0,760.5614024893338,71.97198244068325
2176000.0,760.5614024893338,71.97198244068325
2192000.0,760.8431653829601,58.39614668171251
2208000.0,760.8431653829601,58.39614668171251
2224000.0,771.2857309147138,44.9372990578765
2240000.0,771.2857309147138,44.9372990578765
2256000.0,753.7769446716169,54.34751232626948
2272000.0,753.7769446716169,54.34751232626948
2288000.0,744.1884398894276,89.58859396936111
2304000.0,744.1884398894276,89.58859396936111
2320000.0,753.7763770313037,84.6638743183962
2336000.0,753.7763770313037,84.6638743183962
2352000.0,763.5441995163852,64.23108629823632
2368000.0,763.5441995163852,64.23108629823632
2384000.0,758.3076830326205,33.82069557464382
2400000.0,758.3076830326205,33.82069557464382
2416000.0,740.7664737335261,23.438357305224503
2432000.0,740.7664737335261,23.438357305224503
2448000.0,747.8594361130085,45.202005343178335
2464000.0,747.8594361130085,45.202005343178335
2480000.0,747.8569846238132,71.87132759266842
2496000.0,747.8569846238132,71.87132759266842
2512000.0,757.6302639657189,92.51867620728747
2528000.0,757.6302639657189,92.51867620728747
2544000.0,757.4072322539508,92.87838079409563
2560000.0,757.4072322539508,92.87838079409563
2576000.0,764.0026681095343,52.37455185707261
2592000.0,764.0026681095343,52.37455185707261
2608000.0,771.5575596343439,71.70926038873614
2624000.0,771.5575596343439,71.70926038873614
2640000.0,752.601812989466,78.08869370609725
2656000.0,752.601812989466,78.08869370609725
2672000.0,761.1983547715014,110.16165461158252
2688000.0,761.1983547715014,110.16165461158252
2704000.0,761.2843086764718,103.27872201200287
2720000.0,761.2843086764718,103.27872201200287
2736000.0,772.7376971472364,61.71160421100197
2752000.0,772.7376971472364,61.71160421100197
2768000.0,787.9107451475114,53.004740970997666
2784000.0,787.9107451475114,53.004740970997666
2800000.0,796.899424050639,47.546097878909364
2816000.0,796.899424050639,47.546097878909364
2832000.0,809.697658211123,49.51881308066084
2848000.0,809.697658211123,49.51881308066084
2864000.0,805.2740183297219,52.4037171565443
2880000.0,805.2740183297219,52.4037171565443
2896000.0,809.1301126672324,70.61872109794432
2912000.0,809.1301126672324,70.61872109794432
2928000.0,781.3310201514638,87.23484479730263
2944000.0,781.3310201514638,87.23484479730263
2960000.0,737.0219487490807,138.3164133980291
2976000.0,737.0219487490807,138.3164133980291
2992000.0,725.9355340229035,147.65787447410585
3008000.0,725.9355340229035,147.65787447410585
3024000.0,733.2418437101484,126.38001883249851
3040000.0,733.2418437101484,126.38001883249851
3056000.0,762.5072592725355,63.57394060654125
3072000.0,762.5072592725355,63.57394060654125
3088000.0,748.029034148226,70.67649229296583
3104000.0,748.029034148226,70.67649229296583
3120000.0,747.5593639903968,62.84173720433787
3136000.0,747.5593639903968,62.84173720433787
3152000.0,730.8004456529302,63.14076509651805
3168000.0,730.8004456529302,63.14076509651805
3184000.0,736.6183505136602,52.52292365603022
3200000.0,736.6183505136602,52.52292365603022
3216000.0,746.4140107868088,55.88137163171837
3232000.0,746.4140107868088,55.88137163171837
3248000.0,739.3528942007515,88.50473360245984
3264000.0,739.3528942007515,88.50473360245984
3280000.0,731.7658048774365,50.48308578931516
3296000.0,731.7658048774365,50.48308578931516
3312000.0,683.8408077485582,72.70042937877635
3328000.0,683.8408077485582,72.70042937877635
3344000.0,693.3667261379045,69.69381275881109
3360000.0,693.3667261379045,69.69381275881109
3376000.0,700.770663584504,69.48514241086122
3392000.0,700.770663584504,69.48514241086122
3408000.0,746.8144432756679,72.23188440083652
3424000.0,746.8144432756679,72.23188440083652
3440000.0,778.442668756093,68.09989982158585
3456000.0,778.442668756093,68.09989982158585
3472000.0,789.1471104668593,83.43515059340544
3488000.0,789.1471104668593,83.43515059340544
3504000.0,777.5461857431595,63.51074951793276
3520000.0,777.5461857431595,63.51074951793276
3536000.0,760.9599773771006,48.74229945000243
3552000.0,760.9599773771006,48.74229945000243
3568000.0,749.1302885627546,70.75743525391005
3584000.0,749.1302885627546,70.75743525391005
3600000.0,767.4943582956465,68.92270706196004
3616000.0,767.4943582956465,68.92270706196004
3632000.0,771.7298106445674,65.84034096861144
3648000.0,771.7298106445674,65.84034096861144
3664000.0,779.125795153438,97.11720907965268
3680000.0,779.125795153438,97.11720907965268
3696000.0,769.3613819634165,93.71780865450995
3712000.0,769.3613819634165,93.71780865450995
3728000.0,765.9496448137215,103.07632595024585
3744000.0,765.9496448137215,103.07632595024585
3760000.0,761.2847508493793,76.45538803015054
3776000.0,761.2847508493793,76.45538803015054
3792000.0,752.1901961994489,76.96607941729972
3808000.0,752.1901961994489,76.96607941729972
3824000.0,769.0850248309143,76.6811533558098
3840000.0,769.0850248309143,76.6811533558098
3856000.0,775.6863840320392,104.4124971732819
3872000.0,775.6863840320392,104.4124971732819
3888000.0,783.3361636947375,96.55041520097961
3904000.0,783.3361636947375,96.55041520097961
3920000.0,709.3806614317382,95.49331660428795
3936000.0,709.3806614317382,95.49331660428795
3952000.0,681.2343595454086,62.08539525639184
3968000.0,681.2343595454086,62.08539525639184
3984000.0,666.1689435033851,63.92332207358146
4000000.0,666.1689435033851,63.92332207358146


==> figures/ral_csvs/mujoco/train_reward_bpref_prefppo_probLoss_gaussExp_resetEns_.csv <==
x,mean,std
48000.0,86.3484451467138,13.45974221671337
64000.0,86.3484451467138,13.45974221671337
80000.0,93.7813384159284,17.339445676984894
96000.0,93.7813384159284,17.339445676984894
112000.0,90.50807267825975,3.662712490830956
128000.0,90.50807267825975,3.662712490830956
144000.0,115.85885972791584,10.507537602447265
160000.0,115.85885972791584,10.507537602447265
176000.0,138.56871472835874,9.987913706225367
192000.0,138.56871472835874,9.987913706225367
208000.0,184.41203483599406,9.64830971420104
224000.0,184.41203483599406,9.64830971420104
240000.0,202.3159435296844,6.133862303961644
256000.0,202.3159435296844,6.133862303961644
272000.0,233.44340019734503,34.56328234160328
288000.0,233.44340019734503,34.56328234160328
304000.0,271.2928341110616,44.60383885224232
320000.0,271.2928341110616,44.60383885224232
336000.0,337.7885114946625,48.76866846718384
352000.0,337.7885114946625,48.76866846718384
368000.0,380.24710825010925,40.916509634400526
384000.0,380.24710825010925,40.916509634400526
400000.0,407.71046099315936,43.794530689460444
416000.0,407.71046099315936,43.794530689460444
432000.0,454.0002710826254,14.69328459941082
448000.0,454.0002710826254,14.69328459941082
464000.0,496.5701060936676,4.82532369022253
480000.0,496.5701060936676,4.82532369022253
496000.0,532.1397145757961,32.97408009582777
512000.0,532.1397145757961,32.97408009582777
528000.0,532.2925594167589,26.119468778976653
544000.0,532.2925594167589,26.119468778976653
560000.0,544.0610785480603,47.508633417321384
576000.0,544.0610785480603,47.508633417321384
592000.0,560.4654224581692,42.77974566012494
608000.0,560.4654224581692,42.77974566012494
624000.0,587.3568412604093,29.224541507803465
640000.0,587.3568412604093,29.224541507803465
656000.0,615.0860491642751,15.25045448491188
672000.0,615.0860491642751,15.25045448491188
688000.0,644.4433968484682,24.058577581069798
704000.0,644.4433968484682,24.058577581069798
720000.0,648.571229186529,24.362472968507205
736000.0,648.571229186529,24.362472968507205
752000.0,651.139940729669,7.99425572303636
768000.0,651.139940729669,7.99425572303636
784000.0,638.3796149319702,10.988868849710876
800000.0,638.3796149319702,10.988868849710876
816000.0,629.6749169712282,11.003046621039829
832000.0,629.6749169712282,11.003046621039829
848000.0,633.0282249690295,29.83542893317671
864000.0,633.0282249690295,29.83542893317671
880000.0,641.6871992468091,17.693538771732438
896000.0,641.6871992468091,17.693538771732438
912000.0,646.0309455453216,52.76897681399696
928000.0,646.0309455453216,52.76897681399696
944000.0,658.8822147280392,36.234051275269735
960000.0,658.8822147280392,36.234051275269735
976000.0,663.7700776913586,47.714547882154456
992000.0,663.7700776913586,47.714547882154456
1008000.0,685.0120261110295,49.34401704395818
1024000.0,685.0120261110295,49.34401704395818
1040000.0,675.6069311764171,58.80613182535719
1056000.0,675.6069311764171,58.80613182535719
1072000.0,666.01299329131,58.97157887298872
1088000.0,666.01299329131,58.97157887298872
1104000.0,660.115753397473,76.01769189473741
1120000.0,660.115753397473,76.01769189473741
1136000.0,652.4470612532796,71.54651134674364
1152000.0,652.4470612532796,71.54651134674364
1168000.0,673.0082514285109,55.84770057842935
1184000.0,673.0082514285109,55.84770057842935
1200000.0,668.6202320968822,58.35882087101853
1216000.0,668.6202320968822,58.35882087101853
1232000.0,659.8489709075528,29.649876110519866
1248000.0,659.8489709075528,29.649876110519866
1264000.0,651.0209468613058,56.02489475821106
1280000.0,651.0209468613058,56.02489475821106
1296000.0,640.3086659783365,49.1955506369551
1312000.0,640.3086659783365,49.1955506369551
1328000.0,662.0489412604512,65.90105486145994
1344000.0,662.0489412604512,65.90105486145994
1360000.0,676.3627495673869,74.41625316474565
1376000.0,676.3627495673869,74.41625316474565
1392000.0,689.5019459577801,48.80014332636414
1408000.0,689.5019459577801,48.80014332636414
1424000.0,677.7677308949984,41.502757139933266
1440000.0,677.7677308949984,41.502757139933266
1456000.0,659.3858496889646,23.07047742228422
1472000.0,659.3858496889646,23.07047742228422
1488000.0,661.6706797179231,13.96863276951729
1504000.0,661.6706797179231,13.96863276951729
1520000.0,689.9152906269661,46.487785748993645
1536000.0,689.9152906269661,46.487785748993645
1552000.0,708.9686451413854,73.28497618023023
1568000.0,708.9686451413854,73.28497618023023
1584000.0,704.050011013151,63.66756195979734
1600000.0,704.050011013151,63.66756195979734
1616000.0,704.1240462491809,33.13331456087832
1632000.0,704.1240462491809,33.13331456087832
1648000.0,714.0671406154175,46.82427622585065
1664000.0,714.0671406154175,46.82427622585065
1680000.0,722.3576570584709,65.8243808143777
1696000.0,722.3576570584709,65.8243808143777
1712000.0,731.7794498285889,85.1846038086557
1728000.0,731.7794498285889,85.1846038086557
1744000.0,718.8602393448123,84.26221380987887
1760000.0,718.8602393448123,84.26221380987887
1776000.0,740.650280863305,93.74950837724876
1792000.0,740.650280863305,93.74950837724876
1808000.0,713.4218049448806,77.85933471634021
1824000.0,713.4218049448806,77.85933471634021
1840000.0,710.0020125763581,75.92712341983281
1856000.0,710.0020125763581,75.92712341983281
1872000.0,695.7356313495069,48.51367245188187
1888000.0,695.7356313495069,48.51367245188187
1904000.0,724.857576809135,47.94894704548844
1920000.0,724.857576809135,47.94894704548844
1936000.0,742.580623849029,38.1015068673362
1952000.0,742.580623849029,38.1015068673362
1968000.0,759.2781971272161,59.445591351679994
1984000.0,759.2781971272161,59.445591351679994
2000000.0,737.7989961259758,93.4180052104233
2016000.0,737.7989961259758,93.4180052104233
2032000.0,728.8263914847084,80.054844241684
2048000.0,728.8263914847084,80.054844241684
2064000.0,711.9992255622234,82.66764033355683
2080000.0,711.9992255622234,82.66764033355683
2096000.0,715.7152877279727,69.87477099605705
2112000.0,715.7152877279727,69.87477099605705
2128000.0,717.8418228500224,78.38995316023217
2144000.0,717.8418228500224,78.38995316023217
2160000.0,718.5573498799148,66.8953050880751
2176000.0,718.5573498799148,66.8953050880751
2192000.0,708.2822805709316,72.67432214530659
2208000.0,708.2822805709316,72.67432214530659
2224000.0,711.6959808452199,87.47627809825244
2240000.0,711.6959808452199,87.47627809825244
2256000.0,709.9278113229519,108.92197328469652
2272000.0,709.9278113229519,108.92197328469652
2288000.0,724.1052139349334,106.05155433404533
2304000.0,724.1052139349334,106.05155433404533
2320000.0,711.1567742066436,104.08140810108165
2336000.0,711.1567742066436,104.08140810108165
2352000.0,722.9517756978439,98.88390799444878
2368000.0,722.9517756978439,98.88390799444878
2384000.0,711.4992534925417,72.72877338287546
2400000.0,711.4992534925417,72.72877338287546
2416000.0,730.701918587714,53.770627919519804
2432000.0,730.701918587714,53.770627919519804
2448000.0,711.3786009284528,40.099734797103174
2464000.0,711.3786009284528,40.099734797103174
2480000.0,724.6884910330103,41.180002775955124
2496000.0,724.6884910330103,41.180002775955124
2512000.0,726.4861713028394,59.44649245508256
2528000.0,726.4861713028394,59.44649245508256
2544000.0,740.7547331045035,22.446333064457093
2560000.0,740.7547331045035,22.446333064457093
2576000.0,756.5907008715934,17.930338165298657
2592000.0,756.5907008715934,17.930338165298657
2608000.0,694.6181902770408,149.65487884406033
2624000.0,694.6181902770408,149.65487884406033
2640000.0,682.542033928413,154.42600579018486
2656000.0,682.542033928413,154.42600579018486
2672000.0,677.4850060123309,162.85899247195778
2688000.0,677.4850060123309,162.85899247195778
2704000.0,724.0566234276057,97.88760350979247
2720000.0,724.0566234276057,97.88760350979247
2736000.0,746.118095895771,62.19591840644045
2752000.0,746.118095895771,62.19591840644045
2768000.0,759.6274130044685,59.603427276877035
2784000.0,759.6274130044685,59.603427276877035
2800000.0,759.2331804622203,60.45345881943325
2816000.0,759.2331804622203,60.45345881943325
2832000.0,752.2885399943852,73.02307676320166
2848000.0,752.2885399943852,73.02307676320166
2864000.0,739.2843999397141,44.57666331954615
2880000.0,739.2843999397141,44.57666331954615
2896000.0,741.2776628562464,43.751956374771524
2912000.0,741.2776628562464,43.751956374771524
2928000.0,749.3395440970035,22.022460687502345
2944000.0,749.3395440970035,22.022460687502345
2960000.0,752.4589242117918,62.49054953240941
2976000.0,752.4589242117918,62.49054953240941
2992000.0,754.9992286448077,81.02742889683468
3008000.0,754.9992286448077,81.02742889683468
3024000.0,740.7636949594284,112.91338845255827
3040000.0,740.7636949594284,112.91338845255827
3056000.0,719.3228853119612,85.20107916233866
3072000.0,719.3228853119612,85.20107916233866
3088000.0,721.3340910931414,60.8344736690391
3104000.0,721.3340910931414,60.8344736690391
3120000.0,742.1093849159691,25.25229453589885
3136000.0,742.1093849159691,25.25229453589885
3152000.0,769.7757037491451,21.525330754657325
3168000.0,769.7757037491451,21.525330754657325
3184000.0,769.6655473253977,34.668638683880516
3200000.0,769.6655473253977,34.668638683880516
3216000.0,763.2069439764349,50.32317403439178
3232000.0,763.2069439764349,50.32317403439178
3248000.0,755.0171382603521,40.06796948199474
3264000.0,755.0171382603521,40.06796948199474
3280000.0,739.9461146217096,41.93215971717223
3296000.0,739.9461146217096,41.93215971717223
3312000.0,720.4343742305108,65.48856573885807
3328000.0,720.4343742305108,65.48856573885807
3344000.0,725.2882813982516,73.50864166711011
3360000.0,725.2882813982516,73.50864166711011
3376000.0,718.9821262908454,60.70092101647126
3392000.0,718.9821262908454,60.70092101647126
3408000.0,746.7434414882642,53.25980065861569
3424000.0,746.7434414882642,53.25980065861569
3440000.0,755.5728852693732,45.58637891243054
3456000.0,755.5728852693732,45.58637891243054
3472000.0,777.904664221723,57.865812618377845
3488000.0,777.904664221723,57.865812618377845
3504000.0,678.6267145071524,89.69011130410182
3520000.0,678.6267145071524,89.69011130410182
3536000.0,655.5635433064226,128.2937714496099
3552000.0,655.5635433064226,128.2937714496099
3568000.0,642.7180595065423,140.29615120688382
3584000.0,642.7180595065423,140.29615120688382
3600000.0,736.158612141803,76.88045976700047
3616000.0,736.158612141803,76.88045976700047
3632000.0,759.7659487311848,51.20348360693084
3648000.0,759.7659487311848,51.20348360693084
3664000.0,766.1258518303166,73.66576515282247
3680000.0,766.1258518303166,73.66576515282247
3696000.0,759.589251308212,79.0077556540832
3712000.0,759.589251308212,79.0077556540832
3728000.0,761.9495352252375,76.41283303196697
3744000.0,761.9495352252375,76.41283303196697
3760000.0,757.2685920113009,47.2413718867982
3776000.0,757.2685920113009,47.2413718867982
3792000.0,714.8276205285256,28.039864337635056
3808000.0,714.8276205285256,28.039864337635056
3824000.0,707.071051004175,32.050591509560164
3840000.0,707.071051004175,32.050591509560164
3856000.0,704.5528202484379,70.22239154787216
3872000.0,704.5528202484379,70.22239154787216
3888000.0,730.6522172712693,59.42300298548585
3904000.0,730.6522172712693,59.42300298548585
3920000.0,723.6324749025116,46.33580956516512
3936000.0,723.6324749025116,46.33580956516512
3952000.0,731.7246346270331,21.490609649165922
3968000.0,731.7246346270331,21.490609649165922
3984000.0,740.8181482896485,59.03278318941878
4000000.0,740.8181482896485,59.03278318941878

